Observation of new resonances in the $\Lambda_{b}^0\pi^+\pi^-$ system

We report the observation of a new structure in the $\Lambda_b^0 \pi^+\pi^-$ spectrum using the full LHCb data set of $pp$ collisions, corresponding to an integrated luminosity of $9\,\mathrm{fb}^{-1}$, collected at $\sqrt{s}=7$, 8 and $13\,\mathrm{TeV}$. A study of the structure suggests its interpretation as a superposition of two almost degenerate narrow states. The masses and widths of these states are measured to be \begin{eqnarray*} m_{\Lambda_{b}\mathrm{(6146)}^0} &=&6146.17 \pm 0.33 \pm 0.22 \pm 0.16\,\mathrm{MeV} \,, m_{\Lambda_{b}\mathrm{(6152)}^0} &=&6152.51 \pm 0.26 \pm 0.22 \pm 0.16\,\mathrm{MeV} \,, \Gamma_{\Lambda_{b}\mathrm{(6146)}^0}&=&\phantom{615}2.9\phantom{0}\pm 1.3\phantom{0} \pm 0.3\phantom{0}\,\mathrm{MeV}\,, \Gamma_{\Lambda_{b}\mathrm{(6152)}^0} &=&\phantom{615}2.1\phantom{0}\pm 0.8\phantom{0} \pm 0.3\phantom{0}\,\mathrm{MeV}\,, \end{eqnarray*} with a mass splitting of $\Delta m = 6.34 \pm 0.32 \pm 0.02\,\mathrm{MeV}$, where the first uncertainty is statistical, the second systematic and the third derives from the knowledge of the mass of the $\Lambda_b^0$ baryon. The measured masses and widths of these new excited states suggest their possible interpretation as a doublet of $\Lambda_{b}\mathrm{(1D)}^0$ states.

==> figs/README.txt <==
file contains supplemetary material for the publication
LHCb-PAPER-2019-025. The files are:

Supplementary.pdf   : An overview of the extra figures
 - *.pdf, *.png, *.eps : The figures in variuos formats
 - Figure*pdf/png  : "ready to use" plots
 - *_bf.*  : figures with larger font-size (useful for downscaled plots in LaTeX)
 - *_prl.* : (ready-to-use) figures used for PRL version 

